Equilibrium Distributions and Stability Analysis of Gaussian Process State Space Models

Gaussian Process State Space Models (GP-SSM) are a data-driven stochastic model class suitable to represent nonlinear dynamics. They have become increasingly popular in non-parametric modeling approaches since they provide not only a prediction of the system behavior but also an accuracy of the prediction. For the application of these models, the analysis of fundamental system properties is required. In this paper, we analyze equilibrium distributions and stability properties of the GP-SSM. The computation of equilibrium distributions is based on the numerical solution of a Fredholm integral equation of the second kind and is suitable for any covariance function. Besides, we show that the GP-SSM with squared exponential covariance function is always mean square bounded and there exists a set which is positive recurrent.

==> data/figure1_input.dat <==
  -3.2000000e+00  -3.0000000e+00
  -3.0938776e+00  -3.0000000e+00
  -2.9877551e+00  -3.0000000e+00
  -2.8816327e+00  -2.9999999e+00
  -2.7755102e+00  -2.9999998e+00
  -2.6693878e+00  -2.9999994e+00
  -2.5632653e+00  -2.9999980e+00
  -2.4571429e+00  -2.9999943e+00
  -2.3510204e+00  -2.9999842e+00
  -2.2448980e+00  -2.9999580e+00
  -2.1387755e+00  -2.9998936e+00
  -2.0326531e+00  -2.9997421e+00
  -1.9265306e+00  -2.9994024e+00
  -1.8204082e+00  -2.9986762e+00
  -1.7142857e+00  -2.9971969e+00
  -1.6081633e+00  -2.9943259e+00
  -1.5020408e+00  -2.9890204e+00
  -1.3959184e+00  -2.9796900e+00
  -1.2897959e+00  -2.9640855e+00
  -1.1836735e+00  -2.9392891e+00
  -1.0775510e+00  -2.9018933e+00
  -9.7142857e-01  -2.8484461e+00
  -8.6530612e-01  -2.7761941e+00
  -7.5918367e-01  -2.6840548e+00
  -6.5306122e-01  -2.5736287e+00
  -5.4693878e-01  -2.4499527e+00
  -4.4081633e-01  -2.3216589e+00
  -3.3469388e-01  -2.2002906e+00
  -2.2857143e-01  -2.0987357e+00
  -1.2244898e-01  -2.0290248e+00
  -1.6326531e-02  -2.0000000e+00
   8.9795918e-02  -2.0154726e+00
   1.9591837e-01  -2.0734015e+00
   3.0204082e-01  -2.1663355e+00
   4.0816327e-01  -2.2829871e+00
   5.1428571e-01  -2.4104799e+00
   6.2040816e-01  -2.5366532e+00
   7.2653061e-01  -2.6518634e+00
   8.3265306e-01  -2.7499487e+00
   9.3877551e-01  -2.8283102e+00
   1.0448980e+00  -2.8873073e+00
   1.1510204e+00  -2.9292896e+00
   1.2571429e+00  -2.9575863e+00
   1.3632653e+00  -2.9756799e+00
   1.4693878e+00  -2.9866691e+00
   1.5755102e+00  -2.9930146e+00
   1.6816327e+00  -2.9965009e+00
   1.7877551e+00  -2.9983244e+00
   1.8938776e+00  -2.9992330e+00
   2.0000000e+00  -2.9996644e+00


==> data/figure1_mean_var.dat <==
  -2.0000000e+00   1.5967054e-01   3.0375925e+00  -2.7182514e+00
  -1.9595960e+00   1.8168202e-01   2.9833534e+00  -2.6199893e+00
  -1.9191919e+00   2.0173671e-01   2.9046709e+00  -2.5011975e+00
  -1.8787879e+00   2.1800871e-01   2.7970813e+00  -2.3610639e+00
  -1.8383838e+00   2.2840849e-01   2.6569367e+00  -2.2001197e+00
  -1.7979798e+00   2.3067979e-01   2.4819420e+00  -2.0205824e+00
  -1.7575758e+00   2.2253560e-01   2.2716645e+00  -1.8265933e+00
  -1.7171717e+00   2.0182788e-01   2.0279566e+00  -1.6243008e+00
  -1.6767677e+00   1.6674093e-01   1.7552434e+00  -1.4217615e+00
  -1.6363636e+00   1.1599372e-01   1.4606511e+00  -1.2286636e+00
  -1.5959596e+00   4.9032806e-02   1.1539927e+00  -1.0559271e+00
  -1.5555556e+00  -3.3804481e-02   8.4767498e-01  -9.1528394e-01
  -1.5151515e+00  -1.3117670e-01   5.5654484e-01  -8.1889825e-01
  -1.4747475e+00  -2.4069228e-01   2.9711478e-01  -7.7849935e-01
  -1.4343434e+00  -3.5894357e-01   8.3627239e-02  -8.0151438e-01
  -1.3939394e+00  -4.8162718e-01  -8.1483810e-02  -8.8177054e-01
  -1.3535354e+00  -6.0374895e-01  -2.1184718e-01  -9.9565073e-01
  -1.3131313e+00  -7.1990431e-01  -3.2385700e-01  -1.1159516e+00
  -1.2727273e+00  -8.2461711e-01  -4.2407721e-01  -1.2251570e+00
  -1.2323232e+00  -9.1271461e-01  -5.0960479e-01  -1.3158244e+00
  -1.1919192e+00  -9.7971201e-01  -5.7376655e-01  -1.3856575e+00
  -1.1515152e+00  -1.0221779e+00  -6.1140763e-01  -1.4329482e+00
  -1.1111111e+00  -1.0380524e+00  -6.2174063e-01  -1.4543641e+00
  -1.0707071e+00  -1.0268910e+00  -6.0812295e-01  -1.4456590e+00
  -1.0303030e+00  -9.9001077e-01  -5.7589278e-01  -1.4041288e+00
  -9.8989899e-01  -9.3051947e-01  -5.3008772e-01  -1.3309512e+00
  -9.4949495e-01  -8.5321329e-01  -4.7402536e-01  -1.2324012e+00
  -9.0909091e-01  -7.6433663e-01  -4.0896858e-01  -1.1197047e+00
  -8.6868687e-01  -6.7120402e-01  -3.3517045e-01  -1.0072376e+00
  -8.2828283e-01  -5.8169547e-01  -2.5466097e-01  -9.0872997e-01
  -7.8787879e-01  -5.0364733e-01  -1.7442502e-01  -8.3286965e-01
  -7.4747475e-01  -4.4417448e-01  -1.0635335e-01  -7.8199560e-01
  -7.0707071e-01  -4.0897240e-01  -6.3078026e-02  -7.5486678e-01
  -6.6666667e-01  -4.0166010e-01  -5.3298571e-02  -7.5002162e-01
  -6.2626263e-01  -4.2323251e-01  -7.9126843e-02  -7.6733819e-01
  -5.8585859e-01  -4.7169388e-01  -1.3539604e-01  -8.0799171e-01
  -5.4545455e-01  -5.4193686e-01  -2.1074116e-01  -8.7313255e-01
  -5.0505051e-01  -6.2591712e-01  -2.9083959e-01  -9.6099464e-01
  -4.6464646e-01  -7.1314713e-01  -3.6295866e-01  -1.0633356e+00
  -4.2424242e-01  -7.9149958e-01  -4.1847916e-01  -1.1645200e+00
  -3.8383838e-01  -8.4827178e-01  -4.5168734e-01  -1.2448562e+00
  -3.4343434e-01  -8.7142369e-01  -4.5744051e-01  -1.2854069e+00
  -3.0303030e-01  -8.5086886e-01  -4.3013936e-01  -1.2715984e+00
  -2.6262626e-01  -7.7967577e-01  -3.6399958e-01  -1.1953520e+00
  -2.2222222e-01  -6.5503221e-01  -2.5388929e-01  -1.0561751e+00
  -1.8181818e-01  -4.7883986e-01  -9.6406190e-02  -8.6127353e-01
  -1.4141414e-01  -2.5784074e-01   1.0860987e-01  -6.2429135e-01
  -1.0101010e-01  -3.2291137e-03   3.5582134e-01  -3.6227957e-01
  -6.0606061e-02   2.7023562e-01   6.3222593e-01  -9.1754695e-02
  -2.0202020e-02   5.4553436e-01   9.1749937e-01   1.7356936e-01
   2.0202020e-02   8.0497427e-01   1.1877897e+00   4.2215888e-01
   6.0606061e-02   1.0318760e+00   1.4206006e+00   6.4315134e-01
   1.0101010e-01   1.2121656e+00   1.5984446e+00   8.2588656e-01
   1.4141414e-01   1.3356842e+00   1.7109393e+00   9.6042919e-01
   1.8181818e-01   1.3970627e+00   1.7557486e+00   1.0383769e+00
   2.2222222e-01   1.3960674e+00   1.7383984e+00   1.0537365e+00
   2.6262626e-01   1.3373910e+00   1.6704000e+00   1.0043820e+00
   3.0303030e-01   1.2299346e+00   1.5652781e+00   8.9459115e-01
   3.4343434e-01   1.0856915e+00   1.4342496e+00   7.3713342e-01
   3.8383838e-01   9.1838561e-01   1.2848872e+00   5.5188398e-01
   4.2424242e-01   7.4204241e-01   1.1229082e+00   3.6117659e-01
   4.6464646e-01   5.6966331e-01   9.5441229e-01   1.8491433e-01
   5.0505051e-01   4.1214821e-01   7.8780358e-01   3.6492851e-02
   5.4545455e-01   2.7756548e-01   6.3686381e-01  -8.1732859e-02
   5.8585859e-01   1.7081433e-01   5.2571795e-01  -1.8408929e-01
   6.2626263e-01   9.3670102e-02   4.8748820e-01  -3.0014799e-01
   6.6666667e-01   4.5155687e-02   5.4193859e-01  -4.5162721e-01
   7.0707071e-01   2.2149652e-02   6.8034313e-01  -6.3604382e-01
   7.4747475e-01   2.0124951e-02   8.8143314e-01  -8.4118324e-01
   7.8787879e-01   3.3912650e-02   1.1243297e+00  -1.0565044e+00
   8.2828283e-01   5.8399692e-02   1.3907245e+00  -1.2739251e+00
   8.6868687e-01   8.9094010e-02   1.6647813e+00  -1.4865933e+00
   9.0909091e-01   1.2251909e-01   1.9332371e+00  -1.6881990e+00
   9.4949495e-01   1.5642831e-01   2.1856482e+00  -1.8727916e+00
   9.8989899e-01   1.8985316e-01   2.4145313e+00  -2.0348250e+00
   1.0303030e+00   2.2301577e-01   2.6152835e+00  -2.1692519e+00
   1.0707071e+00   2.5714524e-01   2.7858642e+00  -2.2715737e+00
   1.1111111e+00   2.9423790e-01   2.9262867e+00  -2.3378109e+00
   1.1515152e+00   3.3679745e-01   3.0380010e+00  -2.3644061e+00
   1.1919192e+00   3.8758205e-01   3.1232646e+00  -2.3481005e+00
   1.2323232e+00   4.4937590e-01   3.1845942e+00  -2.2858424e+00
   1.2727273e+00   5.2479334e-01   3.2243722e+00  -2.1747855e+00
   1.3131313e+00   6.1611574e-01   3.2446519e+00  -2.0124204e+00
   1.3535354e+00   7.2515703e-01   3.2471666e+00  -1.7968526e+00
   1.3939394e+00   8.5315123e-01   3.2335158e+00  -1.5272134e+00
   1.4343434e+00   1.0006562e+00   3.2054733e+00  -1.2041608e+00
   1.4747475e+00   1.1674702e+00   3.1653553e+00  -8.3041501e-01
   1.5151515e+00   1.3525608e+00   3.1163961e+00  -4.1127457e-01
   1.5555556e+00   1.5540111e+00   3.0631153e+00   4.4907027e-02
   1.5959596e+00   1.7689897e+00   3.0117561e+00   5.2622339e-01
   1.6363636e+00   1.9937531e+00   2.9710925e+00   1.0164138e+00
   1.6767677e+00   2.2236922e+00   2.9544878e+00   1.4928967e+00
   1.7171717e+00   2.4534297e+00   2.9850745e+00   1.9217848e+00
   1.7575758e+00   2.6769743e+00   3.1002245e+00   2.2537241e+00
   1.7979798e+00   2.8879332e+00   3.3154012e+00   2.4604652e+00
   1.8383838e+00   3.0797757e+00   3.5719635e+00   2.5875878e+00
   1.8787879e+00   3.2461377e+00   3.8006440e+00   2.6916315e+00
   1.9191919e+00   3.3811496e+00   3.9646710e+00   2.7976282e+00
   1.9595960e+00   3.4797632e+00   4.0493486e+00   2.9101779e+00
   2.0000000e+00   3.5380547e+00   4.0551074e+00   3.0210020e+00


==> data/figure1_output.dat <==
  -3.1995477e+00  -3.0000000e+00
  -3.1994842e+00  -2.9393939e+00
  -3.1994127e+00  -2.8787879e+00
  -3.1993323e+00  -2.8181818e+00
  -3.1992419e+00  -2.7575758e+00
  -3.1991405e+00  -2.6969697e+00
  -3.1990268e+00  -2.6363636e+00
  -3.1988996e+00  -2.5757576e+00
  -3.1987574e+00  -2.5151515e+00
  -3.1985987e+00  -2.4545455e+00
  -3.1984216e+00  -2.3939394e+00
  -3.1982243e+00  -2.3333333e+00
  -3.1980047e+00  -2.2727273e+00
  -3.1977605e+00  -2.2121212e+00
  -3.1974891e+00  -2.1515152e+00
  -3.1971877e+00  -2.0909091e+00
  -3.1968532e+00  -2.0303030e+00
  -3.1964814e+00  -1.9696970e+00
  -3.1960666e+00  -1.9090909e+00
  -3.1955982e+00  -1.8484848e+00
  -3.1950534e+00  -1.7878788e+00
  -3.1943780e+00  -1.7272727e+00
  -3.1934471e+00  -1.6666667e+00
  -3.1919862e+00  -1.6060606e+00
  -3.1894354e+00  -1.5454545e+00
  -3.1847449e+00  -1.4848485e+00
  -3.1761174e+00  -1.4242424e+00
  -3.1607742e+00  -1.3636364e+00
  -3.1348961e+00  -1.3030303e+00
  -3.0939529e+00  -1.2424242e+00
  -3.0335988e+00  -1.1818182e+00
  -2.9511227e+00  -1.1212121e+00
  -2.8470853e+00  -1.0606061e+00
  -2.7264322e+00  -1.0000000e+00
  -2.5983114e+00  -9.3939394e-01
  -2.4742948e+00  -8.7878788e-01
  -2.3656039e+00  -8.1818182e-01
  -2.2807143e+00  -7.5757576e-01
  -2.2246388e+00  -6.9696970e-01
  -2.2000000e+00  -6.3636364e-01
  -2.2084668e+00  -5.7575758e-01
  -2.2506492e+00  -5.1515152e-01
  -2.3239259e+00  -4.5454545e-01
  -2.4199415e+00  -3.9393939e-01
  -2.5244633e+00  -3.3333333e-01
  -2.6207339e+00  -2.7272727e-01
  -2.6946785e+00  -2.1212121e-01
  -2.7389326e+00  -1.5151515e-01
  -2.7537775e+00  -9.0909091e-02
  -2.7453610e+00  -3.0303030e-02
  -2.7228719e+00   3.0303030e-02
  -2.6959902e+00   9.0909091e-02
  -2.6729583e+00   1.5151515e-01
  -2.6591809e+00   2.1212121e-01
  -2.6564806e+00   2.7272727e-01
  -2.6633187e+00   3.3333333e-01
  -2.6759921e+00   3.9393939e-01
  -2.6902739e+00   4.5454545e-01
  -2.7027474e+00   5.1515152e-01
  -2.7113653e+00   5.7575758e-01
  -2.7152762e+00   6.3636364e-01
  -2.7142746e+00   6.9696970e-01
  -2.7082254e+00   7.5757576e-01
  -2.6966335e+00   8.1818182e-01
  -2.6784086e+00   8.7878788e-01
  -2.6519254e+00   9.3939394e-01
  -2.6156535e+00   1.0000000e+00
  -2.5696732e+00   1.0606061e+00
  -2.5179639e+00   1.1212121e+00
  -2.4703522e+00   1.1818182e+00
  -2.4421033e+00   1.2424242e+00
  -2.4496194e+00   1.3030303e+00
  -2.5031900e+00   1.3636364e+00
  -2.6007085e+00   1.4242424e+00
  -2.7268213e+00   1.4848485e+00
  -2.8587537e+00   1.5454545e+00
  -2.9754299e+00   1.6060606e+00
  -3.0644743e+00   1.6666667e+00
  -3.1238296e+00   1.7272727e+00
  -3.1587032e+00   1.7878788e+00
  -3.1769459e+00   1.8484848e+00
  -3.1855881e+00   1.9090909e+00
  -3.1894368e+00   1.9696970e+00
  -3.1911863e+00   2.0303030e+00
  -3.1921151e+00   2.0909091e+00
  -3.1927457e+00   2.1515152e+00
  -3.1932653e+00   2.2121212e+00
  -3.1937334e+00   2.2727273e+00
  -3.1941682e+00   2.3333333e+00
  -3.1945758e+00   2.3939394e+00
  -3.1949598e+00   2.4545455e+00
  -3.1953233e+00   2.5151515e+00
  -3.1956696e+00   2.5757576e+00
  -3.1960017e+00   2.6363636e+00
  -3.1963219e+00   2.6969697e+00
  -3.1966313e+00   2.7575758e+00
  -3.1969293e+00   2.8181818e+00
  -3.1972139e+00   2.8787879e+00
  -3.1974822e+00   2.9393939e+00
  -3.1977311e+00   3.0000000e+00


==> data/figure1_points.dat <==
   2.0839704e+00   3.5492037e+00
  -8.2101807e-01  -6.2801443e-01
  -6.1787070e-01  -2.8869203e-01
  -1.1838226e+00  -1.0132129e+00
   2.7408744e-01   1.2554733e+00
   5.9944173e-01   9.9157493e-03
   1.7688979e+00   2.7446759e+00
  -4.6564555e-01  -5.7540723e-01
   5.8885278e-01   3.2283365e-01
  -8.3298221e-01  -7.2170171e-01
  -5.1210653e-01  -7.3277087e-01
   2.7788314e-01   1.2001123e+00
  -6.5870427e-02   2.0060998e-01
  -8.2141236e-01  -5.6002830e-01
   1.8539944e-01   1.6285804e+00
  -8.5829617e-01  -4.9622518e-01
   3.7078663e-01   9.4252531e-01
  -1.4098692e+00  -4.2086605e-01
  -1.4466841e-01  -3.2912558e-01
  -5.5329962e-01  -6.2264624e-01


==> data/figure2_hist.dat <==
  -8.1000000e+00   2.0000000e-04  -7.8000000e+00   4.0028020e-04
  -7.8000000e+00   4.0000000e-04  -7.5000000e+00   7.0049034e-04
  -7.5000000e+00   9.0000000e-04  -7.2000000e+00   1.2008406e-03
  -7.2000000e+00   1.3000000e-03  -6.9000000e+00   6.0042029e-04
  -6.9000000e+00   2.6000000e-03  -6.6000000e+00   2.4016812e-03
  -6.6000000e+00   3.3000000e-03  -6.3000000e+00   2.1014710e-03
  -6.3000000e+00   3.3000000e-03  -6.0000000e+00   4.2029421e-03
  -6.0000000e+00   5.8000000e-03  -5.7000000e+00   4.8033624e-03
  -5.7000000e+00   6.7000000e-03  -5.4000000e+00   6.4044831e-03
  -5.4000000e+00   8.2000000e-03  -5.1000000e+00   9.5066547e-03
  -5.1000000e+00   1.3000000e-02  -4.8000000e+00   1.0107075e-02
  -4.8000000e+00   1.4900000e-02  -4.5000000e+00   1.7412189e-02
  -4.5000000e+00   1.8600000e-02  -4.2000000e+00   1.8512959e-02
  -4.2000000e+00   2.0500000e-02  -3.9000000e+00   1.9113379e-02
  -3.9000000e+00   2.9100000e-02  -3.6000000e+00   2.4817372e-02
  -3.6000000e+00   2.8500000e-02  -3.3000000e+00   2.8319824e-02
  -3.3000000e+00   3.7500000e-02  -3.0000000e+00   3.5324727e-02
  -3.0000000e+00   4.3000000e-02  -2.7000000e+00   4.1228860e-02
  -2.7000000e+00   4.6200000e-02  -2.4000000e+00   4.8934254e-02
  -2.4000000e+00   5.0200000e-02  -2.1000000e+00   4.9034324e-02
  -2.1000000e+00   5.4600000e-02  -1.8000000e+00   5.5138597e-02
  -1.8000000e+00   5.1700000e-02  -1.5000000e+00   5.4738317e-02
  -1.5000000e+00   5.8400000e-02  -1.2000000e+00   5.7740418e-02
  -1.2000000e+00   5.6600000e-02  -9.0000000e-01   5.5939157e-02
  -9.0000000e-01   5.8900000e-02  -6.0000000e-01   5.6939858e-02
  -6.0000000e-01   5.6500000e-02  -3.0000000e-01   5.5438807e-02
  -3.0000000e-01   4.9600000e-02  -8.8817842e-16   4.9034324e-02
   0.0000000e+00   4.7500000e-02   3.0000000e-01   5.1335935e-02
   3.0000000e-01   4.2300000e-02   6.0000000e-01   4.4431102e-02
   6.0000000e-01   3.8300000e-02   9.0000000e-01   3.7025918e-02
   9.0000000e-01   3.2900000e-02   1.2000000e+00   3.5624937e-02
   1.2000000e+00   2.4800000e-02   1.5000000e+00   2.5417792e-02
   1.5000000e+00   2.1500000e-02   1.8000000e+00   2.3316321e-02
   1.8000000e+00   1.8000000e-02   2.1000000e+00   1.7812469e-02
   2.1000000e+00   1.2900000e-02   2.4000000e+00   1.4209947e-02
   2.4000000e+00   1.1600000e-02   2.7000000e+00   9.9069349e-03
   2.7000000e+00   8.7000000e-03   3.0000000e+00   8.0056039e-03
   3.0000000e+00   6.0000000e-03   3.3000000e+00   7.0049034e-03
   3.3000000e+00   3.6000000e-03   3.6000000e+00   4.6032223e-03
   3.6000000e+00   3.2000000e-03   3.9000000e+00   3.2022416e-03
   3.9000000e+00   2.5000000e-03   4.2000000e+00   2.3016111e-03
   4.2000000e+00   1.6000000e-03   4.5000000e+00   1.3009106e-03
   4.5000000e+00   1.2000000e-03   4.8000000e+00   1.2008406e-03
   4.8000000e+00   9.0000000e-04   5.1000000e+00   1.4009807e-03
   5.1000000e+00   7.0000000e-04   5.4000000e+00   4.0028020e-04
   5.4000000e+00   4.0000000e-04   5.7000000e+00   4.0028020e-04
   5.7000000e+00   1.0000000e-04   6.0000000e+00   3.0021015e-04
   6.0000000e+00   2.0000000e-04   6.3000000e+00   2.0014010e-04
   6.3000000e+00   2.0000000e-04   6.6000000e+00   2.0014010e-04
   6.6000000e+00   2.0000000e-04   6.9000000e+00   1.0007005e-04
   6.9000000e+00   1.0000000e-04   7.2000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00   7.5000000e+00   1.0007005e-04
   7.5000000e+00   1.0000000e-04   7.8000000e+00   1.0007005e-04
   7.8000000e+00   1.0000000e-04   8.1000000e+00   1.0007005e-04


==> data/figure2_mean_var.dat <==
  -1.2000000e+01  -1.0453786e+01  -7.6692153e+00  -1.3238357e+01
  -1.1757576e+01  -1.0245757e+01  -7.4849348e+00  -1.3006579e+01
  -1.1515152e+01  -1.0037728e+01  -7.3003695e+00  -1.2775086e+01
  -1.1272727e+01  -9.8296982e+00  -7.1155118e+00  -1.2543885e+01
  -1.1030303e+01  -9.6216688e+00  -6.9303543e+00  -1.2312983e+01
  -1.0787879e+01  -9.4136395e+00  -6.7448893e+00  -1.2082390e+01
  -1.0545455e+01  -9.2056102e+00  -6.5591088e+00  -1.1852112e+01
  -1.0303030e+01  -8.9975809e+00  -6.3730050e+00  -1.1622157e+01
  -1.0060606e+01  -8.7895515e+00  -6.1865695e+00  -1.1392534e+01
  -9.8181818e+00  -8.5815222e+00  -5.9997940e+00  -1.1163250e+01
  -9.5757576e+00  -8.3734929e+00  -5.8126702e+00  -1.0934316e+01
  -9.3333333e+00  -8.1654636e+00  -5.6251894e+00  -1.0705738e+01
  -9.0909091e+00  -7.9574342e+00  -5.4373428e+00  -1.0477526e+01
  -8.8484848e+00  -7.7494049e+00  -5.2491217e+00  -1.0249688e+01
  -8.6060606e+00  -7.5413756e+00  -5.0605170e+00  -1.0022234e+01
  -8.3636364e+00  -7.3333463e+00  -4.8715197e+00  -9.7951729e+00
  -8.1212121e+00  -7.1253169e+00  -4.6821205e+00  -9.5685134e+00
  -7.8787879e+00  -6.9172876e+00  -4.4923103e+00  -9.3422649e+00
  -7.6363636e+00  -6.7092583e+00  -4.3020797e+00  -9.1164369e+00
  -7.3939394e+00  -6.5012289e+00  -4.1114192e+00  -8.8910387e+00
  -7.1515152e+00  -6.2931996e+00  -3.9203195e+00  -8.6660797e+00
  -6.9090909e+00  -6.0851703e+00  -3.7287712e+00  -8.4415694e+00
  -6.6666667e+00  -5.8771410e+00  -3.5367646e+00  -8.2175173e+00
  -6.4242424e+00  -5.6691116e+00  -3.3442904e+00  -7.9939329e+00
  -6.1818182e+00  -5.4610823e+00  -3.1513391e+00  -7.7708256e+00
  -5.9393939e+00  -5.2530530e+00  -2.9579012e+00  -7.5482048e+00
  -5.6969697e+00  -5.0450237e+00  -2.7639675e+00  -7.3260798e+00
  -5.4545455e+00  -4.8369943e+00  -2.5695287e+00  -7.1044599e+00
  -5.2121212e+00  -4.6289650e+00  -2.3745757e+00  -6.8833543e+00
  -4.9696970e+00  -4.4209357e+00  -2.1790995e+00  -6.6627719e+00
  -4.7272727e+00  -4.2129064e+00  -1.9830912e+00  -6.4427216e+00
  -4.4848485e+00  -4.0048770e+00  -1.7865421e+00  -6.2232119e+00
  -4.2424242e+00  -3.7968477e+00  -1.5894440e+00  -6.0042514e+00
  -4.0000000e+00  -3.5888184e+00  -1.3917884e+00  -5.7858483e+00
  -3.7575758e+00  -3.3807891e+00  -1.1935676e+00  -5.5680105e+00
  -3.5151515e+00  -3.1727597e+00  -9.9477392e-01  -5.3507455e+00
  -3.2727273e+00  -2.9647304e+00  -7.9539997e-01  -5.1340608e+00
  -3.0303030e+00  -2.7567011e+00  -5.9543881e-01  -4.9179633e+00
  -2.7878788e+00  -2.5486717e+00  -3.9488386e-01  -4.7024596e+00
  -2.5454545e+00  -2.3406424e+00  -1.9372889e-01  -4.4875559e+00
  -2.3030303e+00  -2.1326131e+00   8.0318526e-03  -4.2732580e+00
  -2.0606061e+00  -1.9245838e+00   2.1040372e-01  -4.0595713e+00
  -1.8181818e+00  -1.7165544e+00   4.1339158e-01  -3.8465005e+00
  -1.5757576e+00  -1.5085251e+00   6.1699982e-01  -3.6340500e+00
  -1.3333333e+00  -1.3004958e+00   8.2123230e-01  -3.4222239e+00
  -1.0909091e+00  -1.0924665e+00   1.0260924e+00  -3.2110253e+00
  -8.4848485e-01  -8.8443713e-01   1.2315829e+00  -3.0004572e+00
  -6.0606061e-01  -6.7640781e-01   1.4377061e+00  -2.7905218e+00
  -3.6363636e-01  -4.6837848e-01   1.6444638e+00  -2.5812207e+00
  -1.2121212e-01  -2.6034915e-01   1.8518570e+00  -2.3725553e+00
   1.2121212e-01  -5.2319826e-02   2.0598863e+00  -2.1645260e+00
   3.6363636e-01   1.5570950e-01   2.2685518e+00  -1.9571328e+00
   6.0606061e-01   3.6373883e-01   2.4778528e+00  -1.7503751e+00
   8.4848485e-01   5.7176815e-01   2.6877882e+00  -1.5442519e+00
   1.0909091e+00   7.7979748e-01   2.8983563e+00  -1.3387614e+00
   1.3333333e+00   9.8782681e-01   3.1095549e+00  -1.1339013e+00
   1.5757576e+00   1.1958561e+00   3.3213811e+00  -9.2966879e-01
   1.8181818e+00   1.4038855e+00   3.5338315e+00  -7.2606056e-01
   2.0606061e+00   1.6119148e+00   3.7469023e+00  -5.2307270e-01
   2.3030303e+00   1.8199441e+00   3.9605891e+00  -3.2070083e-01
   2.5454545e+00   2.0279734e+00   4.1748870e+00  -1.1894008e-01
   2.7878788e+00   2.2360028e+00   4.3897907e+00   8.2214879e-02
   3.0303030e+00   2.4440321e+00   4.6052944e+00   2.8276984e-01
   3.2727273e+00   2.6520614e+00   4.8213918e+00   4.8273099e-01
   3.5151515e+00   2.8600907e+00   5.0380766e+00   6.8210494e-01
   3.7575758e+00   3.0681201e+00   5.2553415e+00   8.8089866e-01
   4.0000000e+00   3.2761494e+00   5.4731793e+00   1.0791195e+00
   4.2424242e+00   3.4841787e+00   5.6915825e+00   1.2767750e+00
   4.4848485e+00   3.6922081e+00   5.9105429e+00   1.4738732e+00
   4.7272727e+00   3.9002374e+00   6.1300526e+00   1.6704222e+00
   4.9696970e+00   4.1082667e+00   6.3501029e+00   1.8664305e+00
   5.2121212e+00   4.3162960e+00   6.5706853e+00   2.0619067e+00
   5.4545455e+00   4.5243254e+00   6.7917910e+00   2.2568598e+00
   5.6969697e+00   4.7323547e+00   7.0134108e+00   2.4512985e+00
   5.9393939e+00   4.9403840e+00   7.2355358e+00   2.6452322e+00
   6.1818182e+00   5.1484133e+00   7.4581566e+00   2.8386701e+00
   6.4242424e+00   5.3564427e+00   7.6812639e+00   3.0316214e+00
   6.6666667e+00   5.5644720e+00   7.9048484e+00   3.2240956e+00
   6.9090909e+00   5.7725013e+00   8.1289004e+00   3.4161022e+00
   7.1515152e+00   5.9805306e+00   8.3534107e+00   3.6076506e+00
   7.3939394e+00   6.1885600e+00   8.5783697e+00   3.7987502e+00
   7.6363636e+00   6.3965893e+00   8.8037679e+00   3.9894107e+00
   7.8787879e+00   6.6046186e+00   9.0295959e+00   4.1796413e+00
   8.1212121e+00   6.8126480e+00   9.2558444e+00   4.3694515e+00
   8.3636364e+00   7.0206773e+00   9.4825039e+00   4.5588507e+00
   8.6060606e+00   7.2287066e+00   9.7095652e+00   4.7478480e+00
   8.8484848e+00   7.4367359e+00   9.9370192e+00   4.9364527e+00
   9.0909091e+00   7.6447653e+00   1.0164857e+01   5.1246738e+00
   9.3333333e+00   7.8527946e+00   1.0393069e+01   5.3125204e+00
   9.5757576e+00   8.0608239e+00   1.0621647e+01   5.5000012e+00
   9.8181818e+00   8.2688532e+00   1.0850581e+01   5.6871250e+00
   1.0060606e+01   8.4768826e+00   1.1079865e+01   5.8739005e+00
   1.0303030e+01   8.6849119e+00   1.1309488e+01   6.0603360e+00
   1.0545455e+01   8.8929412e+00   1.1539443e+01   6.2464399e+00
   1.0787879e+01   9.1009705e+00   1.1769721e+01   6.4322203e+00
   1.1030303e+01   9.3089999e+00   1.2000314e+01   6.6176854e+00
   1.1272727e+01   9.5170292e+00   1.2231216e+01   6.8028428e+00
   1.1515152e+01   9.7250585e+00   1.2462417e+01   6.9877005e+00
   1.1757576e+01   9.9330879e+00   1.2693910e+01   7.1722659e+00
   1.2000000e+01   1.0141117e+01   1.2925688e+01   7.3565463e+00


==> data/figure2_points.dat <==
  -5.0000000e+00  -4.6490138e+00
  -4.4736842e+00  -2.3977813e+00
  -3.9473684e+00  -3.9163480e+00
  -3.4210526e+00  -3.8464551e+00
  -2.8947368e+00  -3.1613407e+00
  -2.3684211e+00  -2.4674017e+00
  -1.8421053e+00  -2.0323650e+00
  -1.3157895e+00  -8.7425135e-01
  -7.8947368e-01  -8.2844039e-01
  -2.6315789e-01   3.7591631e-01
   2.6315789e-01  -6.4136065e-01
   7.8947368e-01   1.4318997e+00
   1.3157895e+00  -4.5677315e-01
   1.8421053e+00   2.3495584e+00
   2.3684211e+00   1.6519473e+00
   2.8947368e+00   2.4826029e+00
   3.4210526e+00   7.7142340e-01
   3.9473684e+00   1.8878233e+00
   4.4736842e+00   4.7541186e+00
   5.0000000e+00   6.0291602e+00


==> data/figure2_px.dat <==
  -8.0000000e+00   2.5241766e-04
  -7.8400000e+00   3.2847068e-04
  -7.6800000e+00   4.1883090e-04
  -7.5200000e+00   5.3003777e-04
  -7.3600000e+00   6.6589590e-04
  -7.2000000e+00   8.3071084e-04
  -7.0400000e+00   1.0293240e-03
  -6.8800000e+00   1.2671429e-03
  -6.7200000e+00   1.5501638e-03
  -6.5600000e+00   1.8849825e-03
  -6.4000000e+00   2.2787897e-03
  -6.2400000e+00   2.7393450e-03
  -6.0800000e+00   3.2749258e-03
  -5.9200000e+00   3.8942453e-03
  -5.7600000e+00   4.6063355e-03
  -5.6000000e+00   5.4203908e-03
  -5.4400000e+00   6.3455710e-03
  -5.2800000e+00   7.3907599e-03
  -5.1200000e+00   8.5642828e-03
  -4.9600000e+00   9.8735838e-03
  -4.8000000e+00   1.1324868e-02
  -4.6400000e+00   1.2922715e-02
  -4.4800000e+00   1.4669682e-02
  -4.3200000e+00   1.6565893e-02
  -4.1600000e+00   1.8608646e-02
  -4.0000000e+00   2.0792054e-02
  -3.8400000e+00   2.3106721e-02
  -3.6800000e+00   2.5539505e-02
  -3.5200000e+00   2.8073358e-02
  -3.3600000e+00   3.0687276e-02
  -3.2000000e+00   3.3356387e-02
  -3.0400000e+00   3.6052158e-02
  -2.8800000e+00   3.8742770e-02
  -2.7200000e+00   4.1393624e-02
  -2.5600000e+00   4.3968000e-02
  -2.4000000e+00   4.6427851e-02
  -2.2400000e+00   4.8734696e-02
  -2.0800000e+00   5.0850609e-02
  -1.9200000e+00   5.2739252e-02
  -1.7600000e+00   5.4366921e-02
  -1.6000000e+00   5.5703561e-02
  -1.4400000e+00   5.6723709e-02
  -1.2800000e+00   5.7407314e-02
  -1.1200000e+00   5.7740418e-02
  -9.6000000e-01   5.7715636e-02
  -8.0000000e-01   5.7332431e-02
  -6.4000000e-01   5.6597173e-02
  -4.8000000e-01   5.5522953e-02
  -3.2000000e-01   5.4129190e-02
  -1.6000000e-01   5.2441025e-02
   0.0000000e+00   5.0488542e-02
   1.6000000e-01   4.8305845e-02
   3.2000000e-01   4.5930035e-02
   4.8000000e-01   4.3400127e-02
   6.4000000e-01   4.0755961e-02
   8.0000000e-01   3.8037138e-02
   9.6000000e-01   3.5282036e-02
   1.1200000e+00   3.2526923e-02
   1.2800000e+00   2.9805211e-02
   1.4400000e+00   2.7146856e-02
   1.6000000e+00   2.4577920e-02
   1.7600000e+00   2.2120303e-02
   1.9200000e+00   1.9791622e-02
   2.0800000e+00   1.7605245e-02
   2.2400000e+00   1.5570449e-02
   2.4000000e+00   1.3692685e-02
   2.5600000e+00   1.1973929e-02
   2.7200000e+00   1.0413092e-02
   2.8800000e+00   9.0064642e-03
   3.0400000e+00   7.7481779e-03
   3.2000000e+00   6.6306651e-03
   3.3600000e+00   5.6450948e-03
   3.5200000e+00   4.7817777e-03
   3.6800000e+00   4.0305299e-03
   3.8400000e+00   3.3809887e-03
   4.0000000e+00   2.8228791e-03
   4.1600000e+00   2.3462289e-03
   4.3200000e+00   1.9415360e-03
   4.4800000e+00   1.5998906e-03
   4.6400000e+00   1.3130576e-03
   4.8000000e+00   1.0735231e-03
   4.9600000e+00   8.7451242e-04
   5.1200000e+00   7.0998405e-04
   5.2800000e+00   5.7460493e-04
   5.4400000e+00   4.6371227e-04
   5.6000000e+00   3.7326588e-04
   5.7600000e+00   2.9979472e-04
   5.9200000e+00   2.4034062e-04
   6.0800000e+00   1.9240168e-04
   6.2400000e+00   1.5387702e-04
   6.4000000e+00   1.2301445e-04
   6.5600000e+00   9.8361708e-05
   6.7200000e+00   7.8722141e-05
   6.8800000e+00   6.3114887e-05
   7.0400000e+00   5.0739757e-05
   7.2000000e+00   4.0946667e-05
   7.3600000e+00   3.3209381e-05
   7.5200000e+00   2.7103258e-05
   7.6800000e+00   2.2286597e-05
   7.8400000e+00   1.8485175e-05
   8.0000000e+00   8.3197464e-06


==> data/figure3_hist.dat <==
  -1.2000000e+01   8.3333333e-04  -1.1700000e+01   8.3522651e-04
  -1.1700000e+01   1.0000000e-03  -1.1400000e+01   1.1024990e-03
  -1.1400000e+01   1.7333333e-03  -1.1100000e+01   1.2361352e-03
  -1.1100000e+01   1.6333333e-03  -1.0800000e+01   2.1047708e-03
  -1.0800000e+01   2.4333333e-03  -1.0500000e+01   2.8063611e-03
  -1.0500000e+01   2.9666667e-03  -1.0200000e+01   3.2072698e-03
  -1.0200000e+01   3.4333333e-03  -9.9000000e+00   3.3743151e-03
  -9.9000000e+00   4.6333333e-03  -9.6000000e+00   5.1449953e-03
  -9.6000000e+00   6.6666667e-03  -9.3000000e+00   6.6149940e-03
  -9.3000000e+00   7.4666667e-03  -9.0000000e+00   7.4836296e-03
  -9.0000000e+00   9.1000000e-03  -8.7000000e+00   8.2854470e-03
  -8.7000000e+00   9.7333333e-03  -8.4000000e+00   1.1192035e-02
  -8.4000000e+00   1.2566667e-02  -8.1000000e+00   1.3062943e-02
  -8.1000000e+00   1.3500000e-02  -7.8000000e+00   1.4432714e-02
  -7.8000000e+00   1.7433333e-02  -7.5000000e+00   1.6303622e-02
  -7.5000000e+00   1.9266667e-02  -7.2000000e+00   2.0379527e-02
  -7.2000000e+00   2.1066667e-02  -6.9000000e+00   1.8675665e-02
  -6.9000000e+00   2.2566667e-02  -6.6000000e+00   2.0579981e-02
  -6.6000000e+00   2.0500000e-02  -6.3000000e+00   2.1248163e-02
  -6.3000000e+00   2.1900000e-02  -6.0000000e+00   2.1515435e-02
  -6.0000000e+00   2.2200000e-02  -5.7000000e+00   2.3219297e-02
  -5.7000000e+00   2.1566667e-02  -5.4000000e+00   2.1448617e-02
  -5.4000000e+00   1.9400000e-02  -5.1000000e+00   1.9844982e-02
  -5.1000000e+00   1.8533333e-02  -4.8000000e+00   1.9343846e-02
  -4.8000000e+00   1.8033333e-02  -4.5000000e+00   1.7072030e-02
  -4.5000000e+00   1.6866667e-02  -4.2000000e+00   1.7005212e-02
  -4.2000000e+00   1.6400000e-02  -3.9000000e+00   1.5835895e-02
  -3.9000000e+00   1.6766667e-02  -3.6000000e+00   1.7072030e-02
  -3.6000000e+00   1.6833333e-02  -3.3000000e+00   1.6938394e-02
  -3.3000000e+00   1.7266667e-02  -3.0000000e+00   1.8241347e-02
  -3.0000000e+00   2.0700000e-02  -2.7000000e+00   2.0546572e-02
  -2.7000000e+00   2.3266667e-02  -2.4000000e+00   2.1448617e-02
  -2.4000000e+00   2.6700000e-02  -2.1000000e+00   2.7228384e-02
  -2.1000000e+00   3.2266667e-02  -1.8000000e+00   3.0736336e-02
  -1.8000000e+00   3.9600000e-02  -1.5000000e+00   3.9155419e-02
  -1.5000000e+00   4.6500000e-02  -1.2000000e+00   4.6204731e-02
  -1.2000000e+00   5.3100000e-02  -9.0000000e-01   5.2285180e-02
  -9.0000000e-01   5.9033333e-02  -6.0000000e-01   5.5525859e-02
  -6.0000000e-01   5.8700000e-02  -3.0000000e-01   5.8799947e-02
  -3.0000000e-01   5.7000000e-02   0.0000000e+00   5.6260858e-02
   0.0000000e+00   5.1033333e-02   3.0000000e-01   5.1449953e-02
   3.0000000e-01   4.5800000e-02   6.0000000e-01   4.6605639e-02
   6.0000000e-01   3.3166667e-02   9.0000000e-01   3.6649739e-02
   9.0000000e-01   2.5700000e-02   1.2000000e+00   2.6025658e-02
   1.2000000e+00   1.8100000e-02   1.5000000e+00   1.8408392e-02
   1.5000000e+00   9.8666667e-03   1.8000000e+00   1.1826807e-02
   1.8000000e+00   6.0000000e-03   2.1000000e+00   6.9490846e-03
   2.1000000e+00   3.9333333e-03   2.4000000e+00   3.5079514e-03
   2.4000000e+00   1.6000000e-03   2.7000000e+00   1.7372711e-03
   2.7000000e+00   1.0666667e-03   3.0000000e+00   9.0204463e-04
   3.0000000e+00   5.0000000e-04   3.3000000e+00   5.3454497e-04
   3.3000000e+00   4.6666667e-04   3.6000000e+00   3.3409061e-04
   3.6000000e+00   1.3333333e-04   3.9000000e+00   2.3386342e-04
   3.9000000e+00   3.3333333e-04   4.2000000e+00   1.3363624e-04
   4.2000000e+00   1.6666667e-04   4.5000000e+00   2.0045436e-04
   4.5000000e+00   1.0000000e-04   4.8000000e+00   1.3363624e-04
   4.8000000e+00   1.3333333e-04   5.1000000e+00   1.3363624e-04
   5.1000000e+00   1.3333333e-04   5.4000000e+00   1.0022718e-04
   5.4000000e+00   1.0000000e-04   5.7000000e+00   3.3409061e-05
   5.7000000e+00   6.6666667e-05   6.0000000e+00   6.6818121e-05
   6.0000000e+00   6.6666667e-05   6.3000000e+00   1.0022718e-04
   6.3000000e+00   1.6666667e-04   6.6000000e+00   3.3409061e-05
   6.6000000e+00   3.3333333e-05   6.9000000e+00   6.6818121e-05
   6.9000000e+00   3.3333333e-05   7.2000000e+00   3.3409061e-05
   7.2000000e+00   3.3333333e-05   7.5000000e+00   0.0000000e+00
   7.5000000e+00   1.0000000e-04   7.8000000e+00   0.0000000e+00
   7.8000000e+00   1.0000000e-04   8.1000000e+00   0.0000000e+00


==> data/figure3_mean_var.dat <==
  -1.2000000e+01  -1.6113444e+00   6.8267419e+00  -1.0049431e+01
  -1.1757576e+01  -1.8166554e+00   6.5697393e+00  -1.0203050e+01
  -1.1515152e+01  -2.0384254e+00   6.2856065e+00  -1.0362457e+01
  -1.1272727e+01  -2.2763982e+00   5.9731643e+00  -1.0525961e+01
  -1.1030303e+01  -2.5300263e+00   5.6315118e+00  -1.0691564e+01
  -1.0787879e+01  -2.7984433e+00   5.2600962e+00  -1.0856983e+01
  -1.0545455e+01  -3.0804408e+00   4.8587850e+00  -1.1019667e+01
  -1.0303030e+01  -3.3744515e+00   4.4279367e+00  -1.1176840e+01
  -1.0060606e+01  -3.6785381e+00   3.9684687e+00  -1.1325545e+01
  -9.8181818e+00  -3.9903902e+00   3.4819185e+00  -1.1462699e+01
  -9.5757576e+00  -4.3073305e+00   2.9704954e+00  -1.1585156e+01
  -9.3333333e+00  -4.6263300e+00   2.4371199e+00  -1.1689780e+01
  -9.0909091e+00  -4.9440338e+00   1.8854476e+00  -1.1773515e+01
  -8.8484848e+00  -5.2567970e+00   1.3198754e+00  -1.1833469e+01
  -8.6060606e+00  -5.5607314e+00   7.4552883e-01  -1.1866992e+01
  -8.3636364e+00  -5.8517624e+00   1.6822804e-01  -1.1871753e+01
  -8.1212121e+00  -6.1256955e+00  -4.0556745e-01  -1.1845824e+01
  -7.8787879e+00  -6.3782913e+00  -9.6883488e-01  -1.1787748e+01
  -7.6363636e+00  -6.6053481e+00  -1.5140850e+00  -1.1696611e+01
  -7.3939394e+00  -6.8027898e+00  -2.0334783e+00  -1.1572101e+01
  -7.1515152e+00  -6.9667579e+00  -2.5189606e+00  -1.1414555e+01
  -6.9090909e+00  -7.0937050e+00  -2.9624185e+00  -1.1224992e+01
  -6.6666667e+00  -7.1804873e+00  -3.3558587e+00  -1.1005116e+01
  -6.4242424e+00  -7.2244537e+00  -3.6916201e+00  -1.0757287e+01
  -6.1818182e+00  -7.2235298e+00  -3.9626327e+00  -1.0484427e+01
  -5.9393939e+00  -7.1762921e+00  -4.1627423e+00  -1.0189842e+01
  -5.6969697e+00  -7.0820326e+00  -4.2871157e+00  -9.8769496e+00
  -5.4545455e+00  -6.9408092e+00  -4.3327175e+00  -9.5489008e+00
  -5.2121212e+00  -6.7534807e+00  -4.2988010e+00  -9.2081604e+00
  -4.9696970e+00  -6.5217258e+00  -4.1872883e+00  -8.8561633e+00
  -4.7272727e+00  -6.2480420e+00  -4.0028813e+00  -8.4932027e+00
  -4.4848485e+00  -5.9357262e+00  -3.7527931e+00  -8.1186594e+00
  -4.2424242e+00  -5.5888353e+00  -3.4461273e+00  -7.7315433e+00
  -4.0000000e+00  -5.2121260e+00  -3.0930758e+00  -7.3311762e+00
  -3.7575758e+00  -4.8109770e+00  -2.7041533e+00  -6.9178008e+00
  -3.5151515e+00  -4.3912916e+00  -2.2896190e+00  -6.4929643e+00
  -3.2727273e+00  -3.9593852e+00  -1.8591317e+00  -6.0596387e+00
  -3.0303030e+00  -3.5218582e+00  -1.4215992e+00  -5.6221172e+00
  -2.7878788e+00  -3.0854580e+00  -9.8515541e-01  -5.1857606e+00
  -2.5454545e+00  -2.6569329e+00  -5.5720339e-01  -4.7566624e+00
  -2.3030303e+00  -2.2428816e+00  -1.4447729e-01  -4.3412859e+00
  -2.0606061e+00  -1.8496023e+00   2.4690447e-01  -3.9461091e+00
  -1.8181818e+00  -1.4829454e+00   6.1141181e-01  -3.5773027e+00
  -1.5757576e+00  -1.1481739e+00   9.4410923e-01  -3.2404570e+00
  -1.3333333e+00  -8.4983548e-01   1.2406970e+00  -2.9403679e+00
  -1.0909091e+00  -5.9165064e-01   1.4975827e+00  -2.6808840e+00
  -8.4848485e-01  -3.7642002e-01   1.7119745e+00  -2.4648146e+00
  -6.0606061e-01  -2.0595426e-01   1.8819805e+00  -2.2938890e+00
  -3.6363636e-01  -8.1028999e-02   2.0067009e+00  -2.1687589e+00
  -1.2121212e-01  -1.3669279e-03   2.0862956e+00  -2.0890294e+00
   1.2121212e-01   3.4352045e-02   2.1220145e+00  -2.0533104e+00
   3.6363636e-01   2.8452187e-02   2.1161821e+00  -2.0592777e+00
   6.0606061e-01  -1.5804436e-02   2.0721303e+00  -2.1037392e+00
   8.4848485e-01  -9.4310561e-02   1.9940840e+00  -2.1827051e+00
   1.0909091e+00  -2.0223009e-01   1.8870033e+00  -2.2914635e+00
   1.3333333e+00  -3.3413492e-01   1.7563975e+00  -2.4246674e+00
   1.5757576e+00  -4.8415817e-01   1.6081250e+00  -2.5764413e+00
   1.8181818e+00  -6.4615917e-01   1.4481981e+00  -2.7405164e+00
   2.0606061e+00  -8.1389501e-01   1.2826118e+00  -2.9104018e+00
   2.3030303e+00  -9.8119324e-01   1.1172111e+00  -3.0795975e+00
   2.5454545e+00  -1.1421203e+00   9.5760923e-01  -3.2418498e+00
   2.7878788e+00  -1.2911400e+00   8.0916260e-01  -3.3914426e+00
   3.0303030e+00  -1.4232576e+00   6.7700142e-01  -3.5235166e+00
   3.2727273e+00  -1.5341441e+00   5.6610940e-01  -3.6343976e+00
   3.5151515e+00  -1.6202378e+00   4.8143489e-01  -3.7219104e+00
   3.7575758e+00  -1.6788195e+00   4.2800423e-01  -3.7856433e+00
   4.0000000e+00  -1.7080603e+00   4.1098992e-01  -3.8271105e+00
   4.2424242e+00  -1.7070394e+00   4.3566863e-01  -3.8497474e+00
   4.4848485e+00  -1.6757343e+00   5.0719888e-01  -3.8586674e+00
   4.7272727e+00  -1.6149828e+00   6.3017791e-01  -3.8601435e+00
   4.9696970e+00  -1.5264199e+00   8.0801755e-01  -3.8608575e+00
   5.2121212e+00  -1.4123927e+00   1.0422870e+00  -3.8670723e+00
   5.4545455e+00  -1.2758559e+00   1.3322357e+00  -3.8839476e+00
   5.6969697e+00  -1.1202551e+00   1.6746619e+00  -3.9151720e+00
   5.9393939e+00  -9.4939861e-01   2.0641512e+00  -3.9629484e+00
   6.1818182e+00  -7.6732655e-01   2.4935705e+00  -4.0282236e+00
   6.4242424e+00  -5.7817911e-01   2.9546545e+00  -4.1110127e+00
   6.6666667e+00  -3.8607020e-01   3.4385583e+00  -4.2106987e+00
   6.9090909e+00  -1.9496988e-01   3.9363166e+00  -4.3262564e+00
   7.1515152e+00  -8.5991571e-03   4.4391981e+00  -4.4563964e+00
   7.3939394e+00   1.6965982e-01   4.9389713e+00  -4.5996517e+00
   7.6363636e+00   3.3683636e-01   5.4280995e+00  -4.7544267e+00
   7.8787879e+00   4.9042516e-01   5.8998816e+00  -4.9190313e+00
   8.1212121e+00   6.2842135e-01   6.3485494e+00  -5.0917067e+00
   8.3636364e+00   7.4933677e-01   6.7693272e+00  -5.2706537e+00
   8.6060606e+00   8.5219855e-01   7.1584588e+00  -5.4540617e+00
   8.8484848e+00   9.3653168e-01   7.5132041e+00  -5.6401407e+00
   9.0909091e+00   1.0023275e+00   7.8318089e+00  -5.8271539e+00
   9.3333333e+00   1.0500006e+00   8.1134505e+00  -6.0134494e+00
   9.5757576e+00   1.0803368e+00   8.3581627e+00  -6.1974890e+00
   9.8181818e+00   1.0944351e+00   8.5667438e+00  -6.3778735e+00
   1.0060606e+01   1.0936454e+00   8.7406521e+00  -6.5533614e+00
   1.0303030e+01   1.0795059e+00   8.8818941e+00  -6.7228823e+00
   1.0545455e+01   1.0536815e+00   8.9929073e+00  -6.8855443e+00
   1.0787879e+01   1.0179054e+00   9.0764449e+00  -7.0406341e+00
   1.1030303e+01   9.7392526e-01   9.1354634e+00  -7.1876129e+00
   1.1272727e+01   9.2345625e-01   9.1730188e+00  -7.3261063e+00
   1.1515152e+01   8.6814016e-01   9.1921720e+00  -7.4558917e+00
   1.1757576e+01   8.0951257e-01   9.1959072e+00  -7.5768820e+00
   1.2000000e+01   7.4897730e-01   9.1870635e+00  -7.6891089e+00


==> data/figure3_points.dat <==
  -5.0000000e+00  -7.8990138e+00
  -4.4736842e+00  -4.6116973e+00
  -3.9473684e+00  -5.2793383e+00
  -3.4210526e+00  -4.5349301e+00
  -2.8947368e+00  -3.3429634e+00
  -2.3684211e+00  -2.3010874e+00
  -1.8421053e+00  -1.6682813e+00
  -1.3157895e+00  -4.5381835e-01
  -7.8947368e-01  -4.8433047e-01
  -2.6315789e-01   5.1977838e-01
   2.6315789e-01  -8.1292356e-01
   7.8947368e-01   8.3848225e-01
   1.3157895e+00  -1.5697269e+00
   1.8421053e+00   6.2813395e-01
   2.3684211e+00  -7.5813434e-01
   2.8947368e+00  -6.8757496e-01
   3.4210526e+00  -3.2215421e+00
   3.9473684e+00  -2.9818734e+00
   4.4736842e+00  -1.0375055e+00
   5.0000000e+00  -7.2083982e-01


==> data/figure3_px.dat <==
  -1.2000000e+01   7.0852311e-04
  -1.1866667e+01   8.1595834e-04
  -1.1733333e+01   9.1575382e-04
  -1.1600000e+01   1.0274273e-03
  -1.1466667e+01   1.1522370e-03
  -1.1333333e+01   1.2915443e-03
  -1.1200000e+01   1.4468160e-03
  -1.1066667e+01   1.6196244e-03
  -1.0933333e+01   1.8116455e-03
  -1.0800000e+01   2.0246538e-03
  -1.0666667e+01   2.2605140e-03
  -1.0533333e+01   2.5211684e-03
  -1.0400000e+01   2.8086189e-03
  -1.0266667e+01   3.1249032e-03
  -1.0133333e+01   3.4720635e-03
  -1.0000000e+01   3.8521080e-03
  -9.8666667e+00   4.2669627e-03
  -9.7333333e+00   4.7184146e-03
  -9.6000000e+00   5.2080441e-03
  -9.4666667e+00   5.7371482e-03
  -9.3333333e+00   6.3066529e-03
  -9.2000000e+00   6.9170177e-03
  -9.0666667e+00   7.5681334e-03
  -8.9333333e+00   8.2592150e-03
  -8.8000000e+00   8.9886949e-03
  -8.6666667e+00   9.7541199e-03
  -8.5333333e+00   1.0552059e-02
  -8.4000000e+00   1.1378028e-02
  -8.2666667e+00   1.2226438e-02
  -8.1333333e+00   1.3090577e-02
  -8.0000000e+00   1.3962630e-02
  -7.8666667e+00   1.4833749e-02
  -7.7333333e+00   1.5694171e-02
  -7.6000000e+00   1.6533389e-02
  -7.4666667e+00   1.7340391e-02
  -7.3333333e+00   1.8103932e-02
  -7.2000000e+00   1.8812868e-02
  -7.0666667e+00   1.9456512e-02
  -6.9333333e+00   2.0025015e-02
  -6.8000000e+00   2.0509746e-02
  -6.6666667e+00   2.0903648e-02
  -6.5333333e+00   2.1201561e-02
  -6.4000000e+00   2.1400475e-02
  -6.2666667e+00   2.1499715e-02
  -6.1333333e+00   2.1501019e-02
  -6.0000000e+00   2.1408534e-02
  -5.8666667e+00   2.1228695e-02
  -5.7333333e+00   2.0970015e-02
  -5.6000000e+00   2.0642795e-02
  -5.4666667e+00   2.0258761e-02
  -5.3333333e+00   1.9830672e-02
  -5.2000000e+00   1.9371902e-02
  -5.0666667e+00   1.8896042e-02
  -4.9333333e+00   1.8416537e-02
  -4.8000000e+00   1.7946389e-02
  -4.6666667e+00   1.7497933e-02
  -4.5333333e+00   1.7082713e-02
  -4.4000000e+00   1.6711455e-02
  -4.2666667e+00   1.6394143e-02
  -4.1333333e+00   1.6140192e-02
  -4.0000000e+00   1.5958701e-02
  -3.8666667e+00   1.5858788e-02
  -3.7333333e+00   1.5849956e-02
  -3.6000000e+00   1.5942490e-02
  -3.4666667e+00   1.6147835e-02
  -3.3333333e+00   1.6478904e-02
  -3.2000000e+00   1.6950295e-02
  -3.0666667e+00   1.7578317e-02
  -2.9333333e+00   1.8380798e-02
  -2.8000000e+00   1.9376586e-02
  -2.6666667e+00   2.0584703e-02
  -2.5333333e+00   2.2023086e-02
  -2.4000000e+00   2.3706933e-02
  -2.2666667e+00   2.5646655e-02
  -2.1333333e+00   2.7845528e-02
  -2.0000000e+00   3.0297193e-02
  -1.8666667e+00   3.2983200e-02
  -1.7333333e+00   3.5870864e-02
  -1.6000000e+00   3.8911733e-02
  -1.4666667e+00   4.2040978e-02
  -1.3333333e+00   4.5177969e-02
  -1.2000000e+00   4.8228242e-02
  -1.0666667e+00   5.1086940e-02
  -9.3333333e-01   5.3643650e-02
  -8.0000000e-01   5.5788397e-02
  -6.6666667e-01   5.7418379e-02
  -5.3333333e-01   5.8444913e-02
  -4.0000000e-01   5.8799947e-02
  -2.6666667e-01   5.8441489e-02
  -1.3333333e-01   5.7357402e-02
   0.0000000e+00   5.5567087e-02
   1.3333333e-01   5.3120863e-02
   2.6666667e-01   5.0097028e-02
   4.0000000e-01   4.6596861e-02
   5.3333333e-01   4.2738047e-02
   6.6666667e-01   3.8647133e-02
   8.0000000e-01   3.4451744e-02
   9.3333333e-01   3.0273227e-02
   1.0666667e+00   2.6220360e-02
   1.2000000e+00   2.2384550e-02
   1.3333333e+00   1.8836792e-02
   1.4666667e+00   1.5626442e-02
   1.6000000e+00   1.2781662e-02
   1.7333333e+00   1.0311271e-02
   1.8666667e+00   8.2076107e-03
   2.0000000e+00   6.4500256e-03
   2.1333333e+00   5.0085580e-03
   2.2666667e+00   3.8475066e-03
   2.4000000e+00   2.9285977e-03
   2.5333333e+00   2.2135965e-03
   2.6666667e+00   1.6662836e-03
   2.8000000e+00   1.2537965e-03
   2.9333333e+00   9.4739695e-04
   3.0666667e+00   7.2275858e-04
   3.2000000e+00   5.5988954e-04
   3.3333333e+00   4.4280298e-04
   3.4666667e+00   3.5903775e-04
   3.6000000e+00   2.9911333e-04
   3.7333333e+00   2.5598134e-04
   3.8666667e+00   2.2451594e-04
   4.0000000e+00   2.0106729e-04
   4.1333333e+00   1.8308830e-04
   4.2666667e+00   1.6883497e-04
   4.4000000e+00   1.5713403e-04
   4.5333333e+00   1.4720845e-04
   4.6666667e+00   1.3855027e-04
   4.8000000e+00   1.3083033e-04
   4.9333333e+00   1.2383591e-04
   5.0666667e+00   1.1742872e-04
   5.2000000e+00   1.1151720e-04
   5.3333333e+00   1.0603874e-04
   5.4666667e+00   1.0094852e-04
   5.6000000e+00   9.6212536e-05
   5.7333333e+00   9.1803504e-05
   5.8666667e+00   8.7698355e-05
   6.0000000e+00   8.3876802e-05
   6.1333333e+00   8.0320511e-05
   6.2666667e+00   7.7012619e-05
   6.4000000e+00   7.3937455e-05
   6.5333333e+00   7.1080360e-05
   6.6666667e+00   6.8427541e-05
   6.8000000e+00   6.5965935e-05
   6.9333333e+00   6.3683064e-05
   7.0666667e+00   6.1566899e-05
   7.2000000e+00   5.9605749e-05
   7.3333333e+00   5.7788217e-05
   7.4666667e+00   5.6103235e-05
   7.6000000e+00   5.4540166e-05
   7.7333333e+00   5.3088953e-05
   7.8666667e+00   5.1740272e-05
   8.0000000e+00   1.3770217e-05


==> data/figure4_mean_std.dat <==
   0.0000000e+00  -1.8000000e+00   0.0000000e+00   3.3796879e-13   0.0000000e+00
   1.0000000e-01  -1.7929451e+00   1.9604083e-01   9.7878712e-03   9.8907182e-03
   2.0000000e-01  -1.7641144e+00   4.2778059e-01   1.3827025e-02   1.5491356e-02
   3.0000000e-01  -1.7099037e+00   6.9472058e-01   1.6837470e-02   2.1271270e-02
   4.0000000e-01  -1.6274368e+00   9.8895452e-01   1.9151246e-02   2.7738905e-02
   5.0000000e-01  -1.5142426e+00   1.2943661e+00   2.0999568e-02   3.5177869e-02
   6.0000000e-01  -1.3709202e+00   1.5851744e+00   2.2512278e-02   4.2830940e-02
   7.0000000e-01  -1.2001505e+00   1.8320005e+00   2.3636266e-02   5.0099185e-02
   8.0000000e-01  -1.0081005e+00   2.0089672e+00   2.4765445e-02   5.5540911e-02
   9.0000000e-01  -8.0254398e-01   2.1023765e+00   2.5724466e-02   5.8772161e-02
   1.0000000e+00  -5.9201765e-01   2.1139571e+00   2.7110856e-02   5.9286529e-02
   1.1000000e+00  -3.8433850e-01   2.0576792e+00   2.8905051e-02   5.7408308e-02
   1.2000000e+00  -1.8495682e-01   1.9538478e+00   3.1187136e-02   5.4287913e-02
   1.3000000e+00   2.4205821e-03   1.8221446e+00   3.3505280e-02   5.0739352e-02
   1.4000000e+00   1.7557697e-01   1.6782150e+00   3.6085480e-02   4.7236279e-02
   1.5000000e+00   3.3481454e-01   1.5329253e+00   3.8816523e-02   4.4415394e-02
   1.6000000e+00   4.7991592e-01   1.3922698e+00   4.1596289e-02   4.2065834e-02
   1.7000000e+00   6.1161100e-01   1.2594183e+00   4.4538169e-02   4.0689455e-02
   1.8000000e+00   7.3068050e-01   1.1346229e+00   4.7503300e-02   4.0335956e-02
   1.9000000e+00   8.3785414e-01   1.0173484e+00   5.0752102e-02   4.0560189e-02
   2.0000000e+00   9.3407352e-01   9.0650251e-01   5.3997792e-02   4.1559704e-02
   2.1000000e+00   1.0195726e+00   8.0000996e-01   5.7450575e-02   4.3275735e-02
   2.2000000e+00   1.0946200e+00   6.9587141e-01   6.1278361e-02   4.5112210e-02
   2.3000000e+00   1.1595314e+00   5.9209543e-01   6.5173758e-02   4.7383019e-02
   2.4000000e+00   1.2140479e+00   4.8661690e-01   6.9348430e-02   4.9740451e-02
   2.5000000e+00   1.2578696e+00   3.7750729e-01   7.3862484e-02   5.1931289e-02
   2.6000000e+00   1.2905680e+00   2.6273131e-01   7.8246765e-02   5.3543642e-02
   2.7000000e+00   1.3112958e+00   1.4107642e-01   8.2394797e-02   5.4368093e-02
   2.8000000e+00   1.3195036e+00   1.1628397e-02   8.6531956e-02   5.4126656e-02
   2.9000000e+00   1.3141841e+00  -1.2578765e-01   9.0008668e-02   5.3067302e-02
   3.0000000e+00   1.2946171e+00  -2.6991193e-01   9.3028685e-02   5.1649407e-02
   3.1000000e+00   1.2604606e+00  -4.1847924e-01   9.4894344e-02   5.1641678e-02
   3.2000000e+00   1.2112379e+00  -5.6700174e-01   9.5236805e-02   5.5424213e-02
   3.3000000e+00   1.1473722e+00  -7.1034820e-01   9.3879037e-02   6.4972150e-02
   3.4000000e+00   1.0694236e+00  -8.4228346e-01   9.0597001e-02   7.9118376e-02
   3.5000000e+00   9.7907531e-01  -9.5611066e-01   8.5614729e-02   9.5498700e-02
   3.6000000e+00   8.7864681e-01  -1.0466043e+00   7.8975879e-02   1.1122161e-01
   3.7000000e+00   7.7049223e-01  -1.1101077e+00   7.1260181e-02   1.2375215e-01
   3.8000000e+00   6.5760674e-01  -1.1454667e+00   6.3149728e-02   1.3183562e-01
   3.9000000e+00   5.4266464e-01  -1.1540107e+00   5.5632378e-02   1.3513753e-01
   4.0000000e+00   4.2812901e-01  -1.1387717e+00   4.9678988e-02   1.3384600e-01
   4.1000000e+00   3.1612404e-01  -1.1039569e+00   4.6241122e-02   1.2874160e-01
   4.2000000e+00   2.0842616e-01  -1.0540839e+00   4.5637562e-02   1.2141562e-01
   4.3000000e+00   1.0619158e-01  -9.9346215e-01   4.7689128e-02   1.1268136e-01
   4.4000000e+00   1.0158182e-02  -9.2585134e-01   5.1535270e-02   1.0320621e-01
   4.5000000e+00  -7.8998817e-02  -8.5419693e-01   5.6125997e-02   9.3880026e-02
   4.6000000e+00  -1.6097897e-01  -7.8063953e-01   6.1140115e-02   8.4942025e-02
   4.7000000e+00  -2.3581058e-01  -7.0640646e-01   6.6154094e-02   7.6897798e-02
   4.8000000e+00  -3.0339386e-01  -6.3281400e-01   7.0894870e-02   6.9548049e-02
   4.9000000e+00  -3.6395303e-01  -5.6005405e-01   7.4977291e-02   6.3056833e-02
   5.0000000e+00  -4.1736386e-01  -4.8849420e-01   7.8971221e-02   5.7116788e-02
   5.1000000e+00  -4.6385897e-01  -4.1859220e-01   8.2498684e-02   5.1953644e-02
   5.2000000e+00  -5.0356149e-01  -3.4982884e-01   8.5555494e-02   4.7361222e-02
   5.3000000e+00  -5.3641627e-01  -2.8271560e-01   8.8168441e-02   4.3416702e-02
   5.4000000e+00  -5.6279641e-01  -2.1707963e-01   9.0029806e-02   4.0597158e-02
   5.5000000e+00  -5.8267821e-01  -1.5284056e-01   9.1379816e-02   3.8806022e-02
   5.6000000e+00  -5.9639030e-01  -9.0517268e-02   9.2111892e-02   3.8324008e-02
   5.7000000e+00  -6.0417700e-01  -3.0251965e-02   9.2020937e-02   3.9374832e-02
   5.8000000e+00  -6.0585802e-01   2.7819351e-02   9.1233565e-02   4.1635080e-02
   5.9000000e+00  -6.0198213e-01   8.3341627e-02   8.9845275e-02   4.5045912e-02
   6.0000000e+00  -5.9265925e-01   1.3582288e-01   8.7828629e-02   4.9628524e-02
   6.1000000e+00  -5.7837954e-01   1.8450508e-01   8.5179272e-02   5.4698731e-02
   6.2000000e+00  -5.5920440e-01   2.2925959e-01   8.1957439e-02   5.9836629e-02
   6.3000000e+00  -5.3594682e-01   2.6925496e-01   7.8064711e-02   6.4900001e-02
   6.4000000e+00  -5.0904577e-01   3.0415950e-01   7.4043325e-02   6.9454277e-02
   6.5000000e+00  -4.7882565e-01   3.3381203e-01   6.9294662e-02   7.3413788e-02
   6.6000000e+00  -4.4603234e-01   3.5792810e-01   6.4445611e-02   7.6439795e-02
   6.7000000e+00  -4.1096832e-01   3.7639942e-01   5.9869260e-02   7.8437367e-02
   6.8000000e+00  -3.7450635e-01   3.8943804e-01   5.5233279e-02   7.9485037e-02
   6.9000000e+00  -3.3698232e-01   3.9718803e-01   5.1079021e-02   7.9466494e-02
   7.0000000e+00  -2.9882392e-01   3.9997452e-01   4.7647894e-02   7.8315767e-02
   7.1000000e+00  -2.6062690e-01   3.9791486e-01   4.4920597e-02   7.6503426e-02
   7.2000000e+00  -2.2253670e-01   3.9185653e-01   4.3180892e-02   7.4231592e-02
   7.3000000e+00  -1.8534015e-01   3.8185373e-01   4.2204200e-02   7.1292850e-02
   7.4000000e+00  -1.4936075e-01   3.6857315e-01   4.1976520e-02   6.7834154e-02
   7.5000000e+00  -1.1474213e-01   3.5244913e-01   4.2397761e-02   6.4352756e-02
   7.6000000e+00  -8.1708344e-02   3.3396433e-01   4.3620560e-02   6.0656068e-02
   7.7000000e+00  -5.0736152e-02   3.1343613e-01   4.5135375e-02   5.7040049e-02
   7.8000000e+00  -2.1733408e-02   2.9147818e-01   4.6789443e-02   5.3519635e-02
   7.9000000e+00   5.0047670e-03   2.6840160e-01   4.8410881e-02   5.0152062e-02
   8.0000000e+00   2.9237275e-02   2.4460058e-01   5.0043718e-02   4.7133518e-02
   8.1000000e+00   5.1471139e-02   2.2016931e-01   5.1467437e-02   4.4534270e-02
   8.2000000e+00   7.1255722e-02   1.9565635e-01   5.2626197e-02   4.2143869e-02
   8.3000000e+00   8.8354701e-02   1.7116724e-01   5.3592117e-02   4.0290974e-02
   8.4000000e+00   1.0317677e-01   1.4684969e-01   5.4253482e-02   3.8720249e-02
   8.5000000e+00   1.1583834e-01   1.2306877e-01   5.4869103e-02   3.7928863e-02
   8.6000000e+00   1.2617003e-01   1.0003582e-01   5.5167369e-02   3.7485644e-02
   8.7000000e+00   1.3406041e-01   7.7777329e-02   5.5374093e-02   3.7231035e-02
   8.8000000e+00   1.3977021e-01   5.6537487e-02   5.5362743e-02   3.7562595e-02
   8.9000000e+00   1.4346100e-01   3.6465383e-02   5.4920710e-02   3.8051252e-02
   9.0000000e+00   1.4531191e-01   1.7549896e-02   5.4470325e-02   3.8695710e-02
   9.1000000e+00   1.4548681e-01   7.2600607e-05   5.3638336e-02   3.9434863e-02
   9.2000000e+00   1.4369791e-01  -1.6111684e-02   5.2695041e-02   4.0203865e-02
   9.3000000e+00   1.4058619e-01  -3.1134844e-02   5.1720737e-02   4.0928761e-02
   9.4000000e+00   1.3591183e-01  -4.4591016e-02   5.0641028e-02   4.1701362e-02
   9.5000000e+00   1.3008521e-01  -5.6688279e-02   4.9572082e-02   4.2339883e-02
   9.6000000e+00   1.2296518e-01  -6.6936392e-02   4.8405436e-02   4.2891064e-02
   9.7000000e+00   1.1495041e-01  -7.5991893e-02   4.7158327e-02   4.3168118e-02
   9.8000000e+00   1.0607810e-01  -8.3383230e-02   4.6224543e-02   4.3316721e-02
   9.9000000e+00   9.6618870e-02  -8.9426804e-02   4.5090769e-02   4.3363818e-02
   1.0000000e+01   8.6434712e-02  -9.3874678e-02   4.4344043e-02   4.3239624e-02
   1.0100000e+01   7.6094011e-02  -9.7181876e-02   4.3798269e-02   4.3111551e-02
   1.0200000e+01   6.5603059e-02  -9.9024925e-02   4.3170300e-02   4.2956648e-02
   1.0300000e+01   5.4859060e-02  -9.9867308e-02   4.2550851e-02   4.2545437e-02
   1.0400000e+01   4.3944731e-02  -9.9564993e-02   4.2040171e-02   4.2109683e-02
   1.0500000e+01   3.3199954e-02  -9.8134815e-02   4.1717083e-02   4.1589756e-02
   1.0600000e+01   2.2578845e-02  -9.5670445e-02   4.1603439e-02   4.0905607e-02
   1.0700000e+01   1.2369120e-02  -9.2624601e-02   4.1471910e-02   4.0284085e-02
   1.0800000e+01   2.2943955e-03  -8.8744434e-02   4.1454446e-02   3.9952004e-02
   1.0900000e+01  -7.1198874e-03  -8.4037442e-02   4.1419928e-02   3.9340073e-02
   1.1000000e+01  -1.6154145e-02  -7.8843747e-02   4.1581605e-02   3.8895335e-02
   1.1100000e+01  -2.4747712e-02  -7.3179519e-02   4.1623231e-02   3.8395889e-02
   1.1200000e+01  -3.2661219e-02  -6.7181679e-02   4.1825861e-02   3.8183027e-02
   1.1300000e+01  -4.0135983e-02  -6.1069428e-02   4.1946327e-02   3.7774592e-02
   1.1400000e+01  -4.6912072e-02  -5.4658566e-02   4.2005607e-02   3.7362390e-02
   1.1500000e+01  -5.3030922e-02  -4.7870797e-02   4.2171401e-02   3.7334728e-02
   1.1600000e+01  -5.8459867e-02  -4.1186693e-02   4.2266412e-02   3.7151806e-02
   1.1700000e+01  -6.3330227e-02  -3.4567179e-02   4.2250019e-02   3.6973809e-02
   1.1800000e+01  -6.7306670e-02  -2.8077791e-02   4.2267015e-02   3.6722004e-02
   1.1900000e+01  -7.0856918e-02  -2.1647567e-02   4.2277767e-02   3.6627280e-02
   1.2000000e+01  -7.3771625e-02  -1.5476029e-02   4.2281472e-02   3.6547860e-02
   1.2100000e+01  -7.6036099e-02  -9.3104154e-03   4.2261192e-02   3.6749527e-02
   1.2200000e+01  -7.7779259e-02  -3.5621460e-03   4.2340545e-02   3.6656552e-02
   1.2300000e+01  -7.9088599e-02   1.9119736e-03   4.2341831e-02   3.6604173e-02
   1.2400000e+01  -7.9635235e-02   7.2083487e-03   4.2107477e-02   3.6596512e-02
   1.2500000e+01  -7.9789051e-02   1.2062996e-02   4.2241527e-02   3.6599869e-02
   1.2600000e+01  -7.9530028e-02   1.6613974e-02   4.2139473e-02   3.6722370e-02
   1.2700000e+01  -7.8736523e-02   2.0593744e-02   4.2120664e-02   3.6873414e-02
   1.2800000e+01  -7.7679033e-02   2.4175122e-02   4.2054872e-02   3.7052034e-02
   1.2900000e+01  -7.6190944e-02   2.7407853e-02   4.2129714e-02   3.7145294e-02
   1.3000000e+01  -7.4389268e-02   3.0237433e-02   4.2069356e-02   3.7176074e-02
   1.3100000e+01  -7.2376530e-02   3.2776838e-02   4.2024740e-02   3.7226805e-02
   1.3200000e+01  -7.0206145e-02   3.4984353e-02   4.1895852e-02   3.7344012e-02
   1.3300000e+01  -6.7723940e-02   3.6678478e-02   4.1816397e-02   3.7483941e-02
   1.3400000e+01  -6.4998351e-02   3.7988223e-02   4.1717523e-02   3.7548983e-02
   1.3500000e+01  -6.1939646e-02   3.9044948e-02   4.1635626e-02   3.7458469e-02
   1.3600000e+01  -5.9116671e-02   3.9799468e-02   4.1654887e-02   3.7462161e-02
   1.3700000e+01  -5.6279706e-02   3.9983478e-02   4.1474250e-02   3.7239960e-02
   1.3800000e+01  -5.3430564e-02   3.9935364e-02   4.1535096e-02   3.7040303e-02
   1.3900000e+01  -5.0510649e-02   3.9750352e-02   4.1677429e-02   3.7038712e-02
   1.4000000e+01  -4.7572073e-02   3.9223982e-02   4.1753870e-02   3.6817342e-02
   1.4100000e+01  -4.4943885e-02   3.8302305e-02   4.1797879e-02   3.6808348e-02
   1.4200000e+01  -4.2279861e-02   3.7253603e-02   4.1874842e-02   3.6880802e-02
   1.4300000e+01  -3.9680044e-02   3.6300873e-02   4.2033909e-02   3.6844823e-02
   1.4400000e+01  -3.7191743e-02   3.5024314e-02   4.2030076e-02   3.6851509e-02
   1.4500000e+01  -3.4826110e-02   3.3716098e-02   4.1973073e-02   3.6742673e-02
   1.4600000e+01  -3.2723075e-02   3.2052389e-02   4.1783520e-02   3.6842227e-02
   1.4700000e+01  -3.0634341e-02   3.0397456e-02   4.1772853e-02   3.6904729e-02
   1.4800000e+01  -2.8744633e-02   2.8706108e-02   4.1863417e-02   3.6967205e-02
   1.4900000e+01  -2.7011917e-02   2.6930450e-02   4.1885826e-02   3.7226635e-02


==> data/figure4_points.dat <==
   0.0000000e+00  -1.8000000e+00   0.0000000e+00
   1.0000000e-01  -1.7904455e+00   1.9680791e-01
   2.0000000e-01  -1.7594625e+00   4.2916812e-01
   3.0000000e-01  -1.7035136e+00   6.9634151e-01
   4.0000000e-01  -1.6194689e+00   9.9061556e-01
   5.0000000e-01  -1.5054139e+00   1.2951732e+00
   6.0000000e-01  -1.3615549e+00   1.5844943e+00
   7.0000000e-01  -1.1908821e+00   1.8289006e+00
   8.0000000e-01  -9.9919167e-01   2.0026811e+00
   9.0000000e-01  -7.9427852e-01   2.0921643e+00
   1.0000000e+00  -5.8453506e-01   2.0991741e+00
   1.1000000e+00  -3.7752055e-01   2.0382008e+00
   1.2000000e+00  -1.7901865e-01   1.9297685e+00
   1.3000000e+00   7.2380913e-03   1.7940143e+00
   1.4000000e+00   1.7932902e-01   1.6468978e+00
   1.5000000e+00   3.3666728e-01   1.4991521e+00
   1.6000000e+00   4.7950515e-01   1.3569065e+00
   1.7000000e+00   6.0853436e-01   1.2229032e+00
   1.8000000e+00   7.2460718e-01   1.0976702e+00
   1.9000000e+00   8.2856100e-01   9.8041620e-01
   2.0000000e+00   9.2111718e-01   8.6962784e-01
   2.1000000e+00   1.0028277e+00   7.6343595e-01
   2.2000000e+00   1.0740507e+00   6.5982837e-01
   2.3000000e+00   1.1349422e+00   5.5677444e-01
   2.4000000e+00   1.1854586e+00   4.5231010e-01
   2.5000000e+00   1.2253674e+00   3.4461948e-01
   2.6000000e+00   1.2542670e+00   2.3213913e-01
   2.7000000e+00   1.2716189e+00   1.1370278e-01
   2.8000000e+00   1.2767964e+00  -1.1266436e-02
   2.9000000e+00   1.2691556e+00  -1.4252568e-01
   3.0000000e+00   1.2481284e+00  -2.7877743e-01
   3.1000000e+00   1.2133376e+00  -4.1749210e-01
   3.2000000e+00   1.1647220e+00  -5.5487414e-01
   3.3000000e+00   1.1026549e+00  -6.8605770e-01
   3.4000000e+00   1.0280281e+00  -8.0557788e-01
   3.5000000e+00   9.4227771e-01  -9.0807797e-01
   3.6000000e+00   8.4733310e-01  -9.8911044e-01
   3.7000000e+00   7.4549097e-01  -1.0458212e+00
   3.8000000e+00   6.3923596e-01  -1.0773213e+00
   3.9000000e+00   5.3104405e-01  -1.0846556e+00
   4.0000000e+00   4.2320743e-01  -1.0704156e+00
   4.1000000e+00   3.1770879e-01  -1.0381518e+00
   4.2000000e+00   2.1615614e-01  -9.9176479e-01
   4.3000000e+00   1.1977314e-01  -9.3501023e-01
   4.4000000e+00   2.9430303e-02  -8.7117974e-01
   4.5000000e+00  -5.4300640e-02  -8.0295262e-01
   4.6000000e+00  -1.3108428e-01  -7.3237876e-01
   4.7000000e+00  -2.0076161e-01  -6.6094288e-01
   4.8000000e+00  -2.6329863e-01  -5.8966730e-01
   4.9000000e+00  -3.1874568e-01  -5.1922388e-01
   5.0000000e+00  -3.6720770e-01  -4.5003787e-01
   5.1000000e+00  -4.0882405e-01  -3.8237610e-01
   5.2000000e+00  -4.4375619e-01  -3.1641716e-01
   5.3000000e+00  -4.7218163e-01  -2.5230451e-01
   5.4000000e+00  -4.9429231e-01  -1.9018425e-01
   5.5000000e+00  -5.1029614e-01  -1.3022990e-01
   5.6000000e+00  -5.2042047e-01  -7.2655743e-02
   5.7000000e+00  -5.2491632e-01  -1.7720555e-02
   5.8000000e+00  -5.2406266e-01   3.4276979e-02
   5.9000000e+00  -5.1816985e-01   8.3009696e-02
   6.0000000e+00  -5.0758159e-01   1.2813863e-01
   6.1000000e+00  -4.9267519e-01   1.6933306e-01
   6.2000000e+00  -4.7385960e-01   2.0629180e-01
   6.3000000e+00  -4.5157147e-01   2.3876362e-01
   6.4000000e+00  -4.2626921e-01   2.6656465e-01
   6.5000000e+00  -3.9842564e-01   2.8959120e-01
   6.6000000e+00  -3.6851960e-01   3.0782671e-01
   6.7000000e+00  -3.3702708e-01   3.2134282e-01
   6.8000000e+00  -3.0441275e-01   3.3029445e-01
   6.9000000e+00  -2.7112197e-01   3.3491038e-01
   7.0000000e+00  -2.3757413e-01   3.3548019e-01
   7.1000000e+00  -2.0415727e-01   3.3233953e-01
   7.2000000e+00  -1.7122425e-01   3.2585490e-01
   7.3000000e+00  -1.3909037e-01   3.1640933e-01
   7.4000000e+00  -1.0803239e-01   3.0438975e-01
   7.5000000e+00  -7.8288651e-02   2.9017667e-01
   7.6000000e+00  -5.0060107e-02   2.7413631e-01
   7.7000000e+00  -2.3512066e-02   2.5661511e-01
   7.8000000e+00   1.2236707e-03   2.3793631e-01
   7.9000000e+00   2.4046396e-02   2.1839837e-01
   8.0000000e+00   4.4884000e-02   1.9827463e-01
   8.1000000e+00   6.3690487e-02   1.7781397e-01
   8.2000000e+00   8.0443586e-02   1.5724201e-01
   8.3000000e+00   9.5142499e-02   1.3676260e-01
   8.4000000e+00   1.0780580e-01   1.1655941e-01
   8.5000000e+00   1.1846950e-01   9.6797359e-02
   8.6000000e+00   1.2718523e-01   7.7623925e-02
   8.7000000e+00   1.3401852e-01   5.9170153e-02
   8.8000000e+00   1.3904725e-01   4.1551451e-02
   8.9000000e+00   1.4236008e-01   2.4868155e-02
   9.0000000e+00   1.4405497e-01   9.2059221e-03
   9.1000000e+00   1.4423770e-01  -5.3640073e-03
   9.2000000e+00   1.4302049e-01  -1.8784594e-02
   9.3000000e+00   1.4052055e-01  -3.1012794e-02
   9.4000000e+00   1.3685870e-01  -4.2019294e-02
   9.5000000e+00   1.3215802e-01  -5.1788161e-02
   9.6000000e+00   1.2654253e-01  -6.0316363e-02
   9.7000000e+00   1.2013592e-01  -6.7613155e-02
   9.8000000e+00   1.1306040e-01  -7.3699322e-02
   9.9000000e+00   1.0543554e-01  -7.8606288e-02
   1.0000000e+01   9.7377268e-02  -8.2375116e-02
   1.0100000e+01   8.8996987e-02  -8.5055409e-02
   1.0200000e+01   8.0400754e-02  -8.6704152e-02
   1.0300000e+01   7.1688609e-02  -8.7384524e-02
   1.0400000e+01   6.2954014e-02  -8.7164707e-02
   1.0500000e+01   5.4283413e-02  -8.6116714e-02
   1.0600000e+01   4.5755905e-02  -8.4315273e-02
   1.0700000e+01   3.7443024e-02  -8.1836772e-02
   1.0800000e+01   2.9408626e-02  -7.8758280e-02
   1.0900000e+01   2.1708861e-02  -7.5156668e-02
   1.1000000e+01   1.4392238e-02  -7.1107808e-02
   1.1100000e+01   7.4997579e-03  -6.6685880e-02
   1.1200000e+01   1.0651127e-03  -6.1962760e-02
   1.1300000e+01  -4.8850550e-03  -5.7007503e-02
   1.1400000e+01  -1.0330849e-02  -5.1885908e-02
   1.1500000e+01  -1.5258775e-02  -4.6660152e-02
   1.1600000e+01  -1.9661362e-02  -4.1388501e-02
   1.1700000e+01  -2.3536763e-02  -3.6125086e-02
   1.1800000e+01  -2.6888327e-02  -3.0919727e-02
   1.1900000e+01  -2.9724168e-02  -2.5817817e-02
   1.2000000e+01  -3.2056713e-02  -2.0860255e-02
   1.2100000e+01  -3.3902252e-02  -1.6083411e-02
   1.2200000e+01  -3.5280489e-02  -1.1519148e-02
   1.2300000e+01  -3.6214087e-02  -7.1948659e-03
   1.2400000e+01  -3.6728234e-02  -3.1335874e-03
   1.2500000e+01  -3.6850202e-02   6.4592686e-04
   1.2600000e+01  -3.6608933e-02   4.1290336e-03
   1.2700000e+01  -3.6034636e-02   7.3050369e-03
   1.2800000e+01  -3.5158398e-02   1.0166994e-02
   1.2900000e+01  -3.4011824e-02   1.2711499e-02
   1.3000000e+01  -3.2626688e-02   1.4938454e-02
   1.3100000e+01  -3.1034624e-02   1.6850818e-02
   1.3200000e+01  -2.9266824e-02   1.8454349e-02
   1.3300000e+01  -2.7353778e-02   1.9757338e-02
   1.3400000e+01  -2.5325028e-02   2.0770337e-02
   1.3500000e+01  -2.3208963e-02   2.1505883e-02
   1.3600000e+01  -2.1032629e-02   2.1978227e-02
   1.3700000e+01  -1.8821572e-02   2.2203061e-02
   1.3800000e+01  -1.6599709e-02   2.2197259e-02
   1.3900000e+01  -1.4389218e-02   2.1978618e-02
   1.4000000e+01  -1.2210466e-02   2.1565617e-02
   1.4100000e+01  -1.0081945e-02   2.0977183e-02
   1.4200000e+01  -8.0202401e-03   2.0232476e-02
   1.4300000e+01  -6.0400201e-03   1.9350679e-02
   1.4400000e+01  -4.1540400e-03   1.8350820e-02
   1.4500000e+01  -2.3731683e-03   1.7251591e-02
   1.4600000e+01  -7.0642673e-04   1.6071201e-02
   1.4700000e+01   8.3895347e-04   1.4827235e-02
   1.4800000e+01   2.2574632e-03   1.3536531e-02
   1.4900000e+01   3.5452359e-03   1.2215082e-02


==> data/figure5_mean_std.dat <==
   0.0000000e+00   2.2000000e+00   0.0000000e+00   4.0858250e-13   0.0000000e+00
   1.0000000e-01   2.1882512e+00  -2.6020825e-01   9.9162584e-03   9.9901377e-03
   2.0000000e-01   2.1458516e+00  -6.0797991e-01   1.3967970e-02   1.6992913e-02
   3.0000000e-01   2.0634958e+00  -1.0558137e+00   1.6737363e-02   2.5474358e-02
   4.0000000e-01   1.9307418e+00  -1.5967870e+00   1.9035792e-02   3.6824072e-02
   5.0000000e-01   1.7406114e+00  -2.1883279e+00   2.0691705e-02   5.1446541e-02
   6.0000000e-01   1.4920064e+00  -2.7477664e+00   2.1795194e-02   6.7475780e-02
   7.0000000e-01   1.1946962e+00  -3.1698072e+00   2.3168117e-02   7.9656936e-02
   8.0000000e-01   8.6683334e-01  -3.3753432e+00   2.5363985e-02   8.3046102e-02
   9.0000000e-01   5.3072835e-01  -3.3634004e+00   2.8343764e-02   7.9461515e-02
   1.0000000e+00   2.0474732e-01  -3.1992936e+00   3.1906330e-02   7.2740392e-02
   1.1000000e+00  -1.0042817e-01  -2.9622414e+00   3.5691939e-02   6.5187669e-02
   1.2000000e+00  -3.8128483e-01  -2.7127733e+00   3.9559957e-02   5.9466095e-02
   1.3000000e+00  -6.3917600e-01  -2.4861322e+00   4.3555110e-02   5.6792096e-02
   1.4000000e+00  -8.7760195e-01  -2.3008197e+00   4.8341206e-02   5.8287462e-02
   1.5000000e+00  -1.1010395e+00  -2.1658493e+00   5.3877164e-02   6.4951703e-02
   1.6000000e+00  -1.3147501e+00  -2.0864783e+00   6.1005450e-02   7.8453951e-02
   1.7000000e+00  -1.5245489e+00  -2.0708895e+00   6.9927306e-02   1.0209681e-01
   1.8000000e+00  -1.7372319e+00  -2.1357641e+00   8.2112243e-02   1.4196670e-01
   1.9000000e+00  -1.9625241e+00  -2.3160899e+00   9.9882008e-02   2.1240094e-01
   2.0000000e+00  -2.2152035e+00  -2.6874308e+00   1.2729750e-01   3.4712228e-01
   2.1000000e+00  -2.5211962e+00  -3.4281902e+00   1.7403900e-01   6.4032279e-01
   2.2000000e+00  -2.9355726e+00  -5.0213968e+00   2.6642350e-01   1.3972552e+00
   2.3000000e+00  -3.5970413e+00  -8.7170923e+00   4.8732864e-01   4.1061314e+00
   2.4000000e+00  -4.8199410e+00  -1.2151983e+01   1.4397560e+00   1.4990668e+01
   2.5000000e+00  -5.7263860e+00  -6.4386078e+00   5.3800741e+00   2.6371021e+01
   2.6000000e+00  -4.9034030e+00  -1.2423769e+00   9.3656377e+00   3.0081018e+01
   2.7000000e+00  -2.9904329e+00  -6.2923862e-01   1.1709433e+01   3.0758386e+01
   2.8000000e+00  -1.4141092e+00   5.3518057e-01   1.2977673e+01   2.9120980e+01
   2.9000000e+00  -2.9613316e-01   1.7673057e-01   1.2763164e+01   2.8904391e+01
   3.0000000e+00   2.2435376e-01   1.2524295e-01   1.2413988e+01   2.7900381e+01
   3.1000000e+00   4.6791671e-01  -2.0581437e-02   1.1968347e+01   2.7316733e+01
   3.2000000e+00   5.5037951e-01   6.3640829e-01   1.1815553e+01   2.6689021e+01
   3.3000000e+00   6.8419996e-01  -7.1705890e-02   1.1541645e+01   2.6445370e+01
   3.4000000e+00   7.4325359e-01   8.8763620e-01   1.1222934e+01   2.6231791e+01


==> data/figure5_points.dat <==
   0.0000000e+00   2.2000000e+00   0.0000000e+00
   1.0000000e-01   2.1877919e+00  -2.5710692e-01
   2.0000000e-01   2.1456900e+00  -6.0160036e-01
   3.0000000e-01   2.0642479e+00  -1.0472814e+00
   4.0000000e-01   1.9335169e+00  -1.5886839e+00
   5.0000000e-01   1.7457930e+00  -2.1844092e+00
   6.0000000e-01   1.4996179e+00  -2.7504439e+00
   7.0000000e-01   1.2030988e+00  -3.1821867e+00
   8.0000000e-01   8.7357293e-01  -3.4041615e+00
   9.0000000e-01   5.3258682e-01  -3.4098587e+00
   1.0000000e+00   1.9912899e-01  -3.2552172e+00
   1.1000000e+00  -1.1465026e-01  -3.0181738e+00
   1.2000000e+00  -4.0381969e-01  -2.7637435e+00
   1.3000000e+00  -6.6872646e-01  -2.5325569e+00
   1.4000000e+00  -9.1275893e-01  -2.3454047e+00
   1.5000000e+00  -1.1408129e+00  -2.2121706e+00
   1.6000000e+00  -1.3586007e+00  -2.1396619e+00
   1.7000000e+00  -1.5726600e+00  -2.1379378e+00
   1.8000000e+00  -1.7910101e+00  -2.2271778e+00
   1.9000000e+00  -2.0247027e+00  -2.4493190e+00
   2.0000000e+00  -2.2912059e+00  -2.8946989e+00
   2.1000000e+00  -2.6225307e+00  -3.7761502e+00
   2.2000000e+00  -3.0884221e+00  -5.6828701e+00
   2.3000000e+00  -3.8827165e+00  -1.0764088e+01
   2.4000000e+00  -5.8417684e+00  -3.2355181e+01
   2.5000000e+00  -2.1791951e+01  -8.5398556e+01
   2.6000000e+00  -8.4890479e+01  -8.3227283e+01

